Redheffer: Trig to Quantum Error Bounds

In the existing literature, the Redheffer inequality is typically proven using mathematical induction. In this short paper, we present a straightforward proof of this inequality by leveraging trigonometric substitution. We then extend the Redheffer inequality by introducing an exponent factor, aiming for the sharpest possible refinement. Notably, when the exponent is 2, our findings have implications for quantum error correction in the context of quantum phase estimation.

==> _config.yml <==
title: Author support for IMS journal AOS
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-cayman
